Circular orbits and chaos bound in slow-rotating curved acoustic black holes

Acoustic black holes, analogs of gravitational black holes created in fluid systems, have recently been embedded within Schwarzschild spacetime using the Gross-Pitaevskii theory, leading to configurations with both event and acoustic horizons. This study examines the motion of vortices, modeled as unit-mass relativistic test particles, around a slow-rotating curved acoustic black hole. We analyse the stability of circular orbits, identifying the innermost stable circular orbit (ISCO), and investigate the chaotic dynamics of vortices perturbed from unstable circular orbits near the acoustic horizon. Using the Lyapunov exponent to quantify this chaos, we assess whether it satisfies the Maldacena-Shenker-Stanford bound $(\lambda \le 2 \pi T_H)$, a limit established for gravitational black holes in general relativity. Our results show that, in non-extremal cases $(\xi > 4)$, the Lyapunov exponent respects the bound near the horizon, while in extremal cases $(\xi = 4)$, it is violated due to vanishing surface gravity. These findings highlight similarities between acoustic and gravitational black holes, advancing the analogy in the context of chaos and orbital dynamics.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"

